Infinite State Model Checking by Learning Transitive Relations

We propose a new approach for proving safety of infinite state systems. It extends the analyzed system by transitive relations until its diameter D becomes finite, i.e., until constantly many steps suffice to cover all reachable states, irrespective of the initial state. Then we can prove safety by checking that no error state is reachable in D steps. To deduce transitive relations, we use recurrence analysis. While recurrence analyses can usually find conjunctive relations only, our approach also discovers disjunctive relations by combining recurrence analysis with projections. An empirical evaluation of the implementation of our approach in our tool LoAT shows that it is highly competitive with the state of the art.

==> eld.csv <==
0,0
1,0
2,30
3,136
4,175
5,187
6,194
7,203
8,213
9,217
10,223
11,224
12,225
13,229
14,232
15,235
16,239
17,240
18,240
19,240
20,242
21,247
22,250
23,251
24,254
25,256
26,258
27,258
28,260
29,263
30,264
31,264
32,265
33,266
34,268
35,269
36,269
37,269
38,270
39,270
40,270
41,272
42,273
43,274
44,274
45,275
46,275
47,275
48,275
49,275
50,275
51,275
52,276
53,276
54,277
55,278
56,278
57,279
58,279
59,279
60,279
61,279
62,279
63,279
64,280
65,281
66,281
67,281
68,282
69,282
70,282
71,282
72,282
73,282
74,282
75,282
76,282
77,282
78,283
79,283
80,283
81,283
82,283
83,283
84,283
85,283
86,283
87,283
88,283
89,283
90,283
91,284
92,284
93,284
94,284
95,284
96,284
97,284
98,284
99,284
100,284
101,284
102,284
103,285
104,285
105,285
106,285
107,285
108,285
109,286
110,286
111,286
112,286
113,286
114,286
115,286
116,286
117,286
118,286
119,286
120,286
121,286
122,286
123,286
124,286
125,286
126,286
127,286
128,286
129,286
130,286
131,286
132,286
133,287
134,287
135,287
136,288
137,288
138,288
139,288
140,288
141,288
142,288
143,288
144,288
145,288
146,288
147,288
148,288
149,289
150,289
151,289
152,289
153,289
154,289
155,289
156,289
157,289
158,289
159,289
160,290
161,290
162,290
163,290
164,290
165,290
166,290
167,290
168,290
169,290
170,290
171,290
172,290
173,290
174,290
175,290
176,290
177,290
178,290
179,290
180,290
181,290
182,290
183,290
184,290
185,290
186,290
187,290
188,290
189,290
190,290
191,290
192,290
193,290
194,290
195,290
196,290
197,290
198,291
199,291
200,292
201,292
202,292
203,292
204,292
205,292
206,292
207,292
208,292
209,292
210,292
211,292
212,292
213,292
214,292
215,292
216,292
217,293
218,293
219,293
220,293
221,293
222,293
223,294
224,294
225,294
226,295
227,296
228,296
229,296
230,296
231,296
232,296
233,296
234,296
235,296
236,296
237,296
238,296
239,296
240,296
241,296
242,296
243,296
244,296
245,296
246,296
247,296
248,296
249,296
250,296
251,296
252,296
253,296
254,296
255,296
256,296
257,296
258,296
259,296
260,296
261,297
262,297
263,297
264,297
265,297
266,297
267,297
268,297
269,297
270,297
271,297
272,297
273,297
274,297
275,297
276,297
277,297
278,297
279,297
280,297
281,297
282,297
283,297
284,297
285,297
286,297
287,297
288,297
289,297
290,297
291,297
292,297
293,297
294,297
295,297
296,297
297,297
298,297
299,298


==> gspacer.csv <==
0,0
1,251
2,277
3,294
4,300
5,308
6,313
7,315
8,320
9,324
10,328
11,328
12,329
13,330
14,332
15,333
16,336
17,338
18,339
19,340
20,342
21,343
22,343
23,344
24,345
25,346
26,346
27,346
28,346
29,346
30,346
31,348
32,349
33,350
34,350
35,352
36,352
37,353
38,353
39,353
40,353
41,353
42,354
43,354
44,355
45,355
46,355
47,355
48,357
49,359
50,359
51,359
52,359
53,359
54,360
55,360
56,360
57,360
58,360
59,360
60,360
61,361
62,361
63,361
64,362
65,362
66,362
67,362
68,362
69,362
70,362
71,362
72,362
73,362
74,362
75,362
76,362
77,362
78,362
79,362
80,362
81,362
82,362
83,362
84,362
85,362
86,362
87,362
88,362
89,363
90,364
91,364
92,364
93,364
94,364
95,364
96,364
97,364
98,364
99,364
100,364
101,364
102,364
103,364
104,364
105,364
106,364
107,364
108,364
109,364
110,364
111,366
112,366
113,366
114,367
115,367
116,367
117,367
118,367
119,367
120,367
121,368
122,368
123,368
124,368
125,368
126,368
127,368
128,368
129,368
130,368
131,368
132,368
133,368
134,368
135,368
136,369
137,369
138,369
139,369
140,369
141,369
142,369
143,369
144,369
145,369
146,369
147,369
148,369
149,369
150,369
151,369
152,369
153,369
154,369
155,369
156,369
157,369
158,369
159,369
160,369
161,369
162,369
163,369
164,369
165,369
166,369
167,369
168,369
169,369
170,369
171,369
172,369
173,369
174,369
175,369
176,369
177,369
178,369
179,369
180,369
181,369
182,369
183,369
184,369
185,369
186,369
187,369
188,369
189,369
190,369
191,369
192,369
193,369
194,369
195,369
196,369
197,369
198,369
199,369
200,369
201,369
202,369
203,369
204,369
205,369
206,369
207,369
208,369
209,369
210,369
211,369
212,369
213,369
214,369
215,369
216,369
217,369
218,369
219,370
220,370
221,370
222,370
223,370
224,370
225,370
226,370
227,370
228,370
229,371
230,371
231,371
232,371
233,371
234,371
235,371
236,371
237,371
238,371
239,371
240,371
241,371
242,371
243,371
244,371
245,371
246,371
247,371
248,371
249,371
250,371
251,371
252,371
253,371
254,371
255,371
256,371
257,371
258,371
259,371
260,371
261,371
262,371
263,371
264,371
265,371
266,371
267,371
268,371
269,371
270,371
271,372
272,372
273,372
274,372
275,372
276,372
277,372
278,372
279,372
280,372
281,372
282,372
283,372
284,372
285,372
286,372
287,372
288,372
289,372
290,372
291,372
292,372
293,372
294,372
295,373
296,373
297,373
298,373
299,373


==> imc.csv <==
0,0
1,214
2,225
3,231
4,238
5,243
6,246
7,251
8,253
9,256
10,260
11,261
12,263
13,264
14,266
15,266
16,268
17,268
18,268
19,269
20,272
21,273
22,276
23,276
24,277
25,279
26,279
27,279
28,280
29,280
30,281
31,283
32,283
33,284
34,284
35,284
36,284
37,284
38,285
39,286
40,288
41,288
42,288
43,288
44,288
45,288
46,288
47,288
48,289
49,289
50,289
51,289
52,289
53,289
54,289
55,289
56,290
57,290
58,290
59,290
60,291
61,292
62,293
63,293
64,293
65,293
66,293
67,294
68,294
69,295
70,295
71,295
72,296
73,296
74,296
75,296
76,296
77,296
78,297
79,298
80,298
81,298
82,298
83,298
84,298
85,298
86,299
87,299
88,299
89,299
90,300
91,300
92,300
93,300
94,301
95,302
96,302
97,302
98,302
99,302
100,302
101,302
102,302
103,302
104,302
105,302
106,302
107,302
108,302
109,302
110,302
111,302
112,302
113,302
114,302
115,302
116,302
117,302
118,302
119,302
120,302
121,302
122,302
123,302
124,302
125,302
126,302
127,302
128,302
129,302
130,302
131,302
132,302
133,303
134,303
135,303
136,303
137,303
138,303
139,303
140,303
141,303
142,303
143,304
144,304
145,304
146,305
147,305
148,305
149,305
150,305
151,305
152,305
153,306
154,306
155,306
156,306
157,307
158,307
159,307
160,307
161,307
162,307
163,307
164,307
165,308
166,308
167,308
168,308
169,308
170,308
171,308
172,308
173,308
174,308
175,308
176,308
177,308
178,308
179,308
180,308
181,308
182,308
183,308
184,308
185,308
186,309
187,309
188,309
189,309
190,309
191,309
192,309
193,310
194,310
195,311
196,311
197,312
198,312
199,312
200,313
201,313
202,313
203,313
204,313
205,313
206,313
207,314
208,314
209,314
210,314
211,314
212,314
213,314
214,314
215,314
216,314
217,314
218,314
219,314
220,314
221,314
222,314
223,314
224,314
225,314
226,314
227,314
228,314
229,314
230,314
231,314
232,314
233,314
234,314
235,314
236,314
237,314
238,314
239,314
240,314
241,315
242,315
243,315
244,315
245,315
246,315
247,315
248,316
249,317
250,317
251,317
252,317
253,317
254,317
255,317
256,317
257,317
258,317
259,317
260,317
261,317
262,317
263,317
264,317
265,317
266,318
267,318
268,318
269,318
270,318
271,318
272,318
273,318
274,318
275,318
276,318
277,318
278,318
279,318
280,318
281,318
282,318
283,318
284,318
285,318
286,318
287,318
288,318
289,318
290,318
291,318
292,318
293,318
294,318
295,318
296,318
297,318
298,318
299,318


==> pdkind.csv <==
0,0
1,215
2,231
3,235
4,242
5,246
6,247
7,249
8,254
9,259
10,259
11,260
12,263
13,263
14,267
15,271
16,273
17,277
18,278
19,278
20,279
21,280
22,283
23,284
24,285
25,285
26,285
27,285
28,285
29,285
30,286
31,286
32,288
33,289
34,289
35,289
36,289
37,289
38,289
39,289
40,289
41,289
42,289
43,289
44,290
45,291
46,291
47,291
48,291
49,291
50,292
51,292
52,292
53,292
54,293
55,293
56,294
57,294
58,294
59,295
60,295
61,296
62,298
63,298
64,298
65,298
66,299
67,299
68,300
69,300
70,301
71,301
72,301
73,301
74,302
75,302
76,302
77,302
78,302
79,302
80,302
81,302
82,303
83,303
84,303
85,303
86,303
87,303
88,303
89,303
90,303
91,303
92,303
93,303
94,303
95,303
96,303
97,303
98,303
99,303
100,303
101,303
102,303
103,303
104,303
105,304
106,304
107,304
108,304
109,304
110,305
111,305
112,305
113,305
114,305
115,305
116,305
117,305
118,305
119,305
120,305
121,305
122,305
123,306
124,306
125,306
126,306
127,306
128,306
129,306
130,306
131,306
132,306
133,306
134,306
135,306
136,306
137,306
138,306
139,306
140,307
141,307
142,307
143,307
144,307
145,308
146,308
147,308
148,309
149,309
150,309
151,309
152,309
153,309
154,309
155,309
156,309
157,309
158,309
159,309
160,309
161,309
162,309
163,309
164,309
165,309
166,309
167,309
168,309
169,309
170,309
171,309
172,309
173,309
174,309
175,310
176,310
177,310
178,310
179,310
180,310
181,310
182,310
183,310
184,310
185,310
186,311
187,311
188,311
189,311
190,311
191,311
192,311
193,311
194,311
195,311
196,311
197,311
198,311
199,311
200,311
201,311
202,311
203,311
204,311
205,311
206,311
207,311
208,311
209,311
210,311
211,311
212,311
213,311
214,311
215,311
216,311
217,311
218,311
219,311
220,311
221,311
222,311
223,311
224,312
225,312
226,312
227,313
228,313
229,313
230,313
231,313
232,313
233,313
234,313
235,313
236,313
237,313
238,313
239,313
240,313
241,313
242,313
243,313
244,313
245,313
246,313
247,313
248,313
249,313
250,313
251,313
252,313
253,313
254,313
255,313
256,313
257,313
258,313
259,313
260,313
261,313
262,313
263,313
264,313
265,314
266,314
267,314
268,314
269,314
270,314
271,314
272,314
273,314
274,314
275,314
276,314
277,314
278,314
279,314
280,315
281,315
282,315
283,315
284,315
285,315
286,315
287,315
288,315
289,315
290,315
291,315
292,315
293,315
294,315
295,315
296,315
297,315
298,315
299,315


==> spacer.csv <==
0,0
1,225
2,236
3,242
4,251
5,254
6,258
7,261
8,264
9,266
10,269
11,270
12,271
13,273
14,277
15,278
16,278
17,279
18,282
19,282
20,282
21,285
22,285
23,288
24,291
25,291
26,293
27,293
28,293
29,294
30,294
31,294
32,294
33,295
34,295
35,295
36,299
37,299
38,299
39,300
40,300
41,301
42,301
43,301
44,302
45,302
46,302
47,303
48,305
49,306
50,306
51,307
52,308
53,309
54,310
55,310
56,311
57,312
58,312
59,312
60,312
61,312
62,312
63,313
64,314
65,314
66,314
67,314
68,314
69,314
70,314
71,314
72,315
73,315
74,315
75,315
76,315
77,315
78,315
79,315
80,317
81,317
82,317
83,318
84,318
85,319
86,319
87,319
88,320
89,320
90,321
91,321
92,321
93,321
94,321
95,322
96,323
97,323
98,324
99,324
100,325
101,326
102,327
103,327
104,327
105,327
106,327
107,327
108,327
109,328
110,328
111,328
112,328
113,328
114,328
115,328
116,328
117,328
118,328
119,328
120,329
121,329
122,329
123,329
124,329
125,329
126,329
127,329
128,329
129,330
130,331
131,331
132,332
133,332
134,332
135,332
136,332
137,332
138,332
139,332
140,332
141,332
142,332
143,333
144,333
145,333
146,333
147,333
148,333
149,334
150,334
151,334
152,334
153,334
154,334
155,334
156,334
157,334
158,334
159,334
160,334
161,334
162,334
163,334
164,334
165,334
166,334
167,334
168,334
169,334
170,334
171,334
172,334
173,334
174,334
175,335
176,335
177,335
178,335
179,335
180,335
181,335
182,335
183,335
184,335
185,335
186,335
187,335
188,335
189,335
190,335
191,335
192,335
193,335
194,336
195,336
196,336
197,336
198,336
199,336
200,336
201,336
202,336
203,336
204,336
205,336
206,336
207,336
208,336
209,336
210,336
211,336
212,336
213,336
214,336
215,336
216,336
217,336
218,337
219,337
220,337
221,337
222,337
223,337
224,337
225,337
226,337
227,338
228,338
229,338
230,338
231,338
232,338
233,338
234,338
235,338
236,338
237,338
238,338
239,338
240,338
241,339
242,339
243,339
244,339
245,339
246,339
247,339
248,339
249,339
250,339
251,339
252,339
253,339
254,339
255,339
256,340
257,340
258,340
259,340
260,340
261,340
262,340
263,340
264,340
265,340
266,340
267,340
268,340
269,340
270,340
271,340
272,340
273,340
274,340
275,340
276,340
277,340
278,340
279,340
280,340
281,340
282,340
283,340
284,340
285,340
286,340
287,340
288,340
289,340
290,340
291,340
292,340
293,340
294,340
295,340
296,340
297,340
298,340
299,340


==> til.csv <==
0,0
1,284
2,308
3,314
4,321
5,328
6,331
7,332
8,337
9,342
10,345
11,347
12,351
13,351
14,351
15,351
16,352
17,355
18,355
19,359
20,360
21,364
22,365
23,366
24,366
25,367
26,367
27,367
28,368
29,368
30,370
31,371
32,371
33,371
34,371
35,371
36,371
37,371
38,371
39,371
40,371
41,372
42,372
43,372
44,372
45,372
46,372
47,372
48,373
49,373
50,373
51,373
52,373
53,373
54,373
55,373
56,373
57,373
58,373
59,374
60,374
61,374
62,374
63,374
64,374
65,374
66,374
67,374
68,374
69,374
70,374
71,374
72,374
73,374
74,374
75,374
76,374
77,375
78,375
79,375
80,375
81,375
82,375
83,375
84,375
85,376
86,376
87,377
88,378
89,378
90,378
91,378
92,378
93,379
94,379
95,379
96,379
97,379
98,379
99,379
100,379
101,379
102,379
103,379
104,379
105,381
106,381
107,381
108,381
109,381
110,381
111,381
112,381
113,381
114,381
115,381
116,381
117,381
118,382
119,382
120,382
121,382
122,382
123,382
124,382
125,382
126,382
127,382
128,382
129,382
130,382
131,382
132,382
133,382
134,382
135,382
136,382
137,382
138,382
139,382
140,382
141,382
142,383
143,383
144,383
145,383
146,383
147,383
148,383
149,383
150,383
151,383
152,383
153,383
154,383
155,383
156,383
157,383
158,383
159,383
160,383
161,383
162,383
163,383
164,383
165,383
166,383
167,383
168,383
169,383
170,383
171,383
172,383
173,383
174,383
175,383
176,383
177,383
178,383
179,383
180,383
181,383
182,383
183,383
184,383
185,383
186,384
187,384
188,384
189,384
190,384
191,384
192,384
193,384
194,384
195,384
196,384
197,384
198,384
199,384
200,384
201,384
202,384
203,384
204,384
205,384
206,384
207,384
208,384
209,384
210,384
211,384
212,384
213,384
214,384
215,384
216,384
217,384
218,384
219,384
220,384
221,384
222,384
223,384
224,384
225,384
226,384
227,384
228,384
229,384
230,384
231,384
232,384
233,384
234,384
235,384
236,384
237,384
238,384
239,384
240,384
241,384
242,384
243,384
244,384
245,384
246,384
247,384
248,384
249,384
250,384
251,384
252,384
253,384
254,384
255,384
256,384
257,384
258,384
259,384
260,384
261,384
262,384
263,384
264,384
265,384
266,384
267,384
268,384
269,384
270,384
271,384
272,384
273,384
274,384
275,384
276,384
277,384
278,384
279,384
280,384
281,384
282,384
283,384
284,384
285,384
286,384
287,384
288,384
289,384
290,385
291,385
292,385
293,385
294,385
295,385
296,385
297,386
298,386
299,386


==> z3spacer.csv <==
0,0
1,213
2,237
3,252
4,262
5,265
6,269
7,276
8,280
9,284
10,287
11,288
12,289
13,292
14,292
15,293
16,293
17,295
18,295
19,295
20,297
21,299
22,299
23,300
24,300
25,300
26,300
27,300
28,300
29,302
30,302
31,303
32,305
33,306
34,308
35,308
36,309
37,309
38,309
39,310
40,311
41,311
42,311
43,311
44,311
45,311
46,311
47,311
48,312
49,315
50,315
51,315
52,316
53,316
54,316
55,316
56,316
57,316
58,316
59,316
60,317
61,317
62,318
63,318
64,318
65,318
66,319
67,319
68,319
69,321
70,321
71,321
72,321
73,321
74,322
75,322
76,322
77,322
78,322
79,323
80,323
81,323
82,323
83,323
84,324
85,324
86,324
87,324
88,325
89,325
90,325
91,325
92,325
93,325
94,325
95,325
96,326
97,326
98,327
99,327
100,327
101,327
102,327
103,327
104,327
105,327
106,327
107,327
108,327
109,327
110,327
111,327
112,328
113,328
114,328
115,328
116,328
117,328
118,328
119,328
120,329
121,330
122,330
123,330
124,331
125,331
126,331
127,331
128,331
129,331
130,331
131,331
132,331
133,331
134,331
135,331
136,331
137,331
138,331
139,331
140,332
141,333
142,333
143,333
144,333
145,333
146,333
147,333
148,333
149,333
150,334
151,335
152,335
153,335
154,335
155,335
156,335
157,335
158,335
159,335
160,335
161,335
162,336
163,336
164,336
165,336
166,336
167,336
168,336
169,336
170,336
171,336
172,336
173,336
174,336
175,336
176,336
177,336
178,336
179,336
180,336
181,336
182,336
183,336
184,336
185,336
186,336
187,336
188,336
189,336
190,336
191,336
192,336
193,336
194,336
195,336
196,336
197,336
198,336
199,336
200,336
201,336
202,336
203,336
204,336
205,336
206,336
207,336
208,336
209,336
210,336
211,336
212,336
213,336
214,336
215,336
216,336
217,336
218,336
219,337
220,338
221,338
222,338
223,338
224,338
225,338
226,338
227,338
228,338
229,338
230,338
231,338
232,338
233,338
234,338
235,338
236,338
237,338
238,338
239,338
240,338
241,338
242,338
243,338
244,338
245,338
246,338
247,338
248,338
249,338
250,338
251,338
252,338
253,338
254,338
255,338
256,338
257,338
258,338
259,338
260,338
261,338
262,338
263,338
264,338
265,339
266,339
267,339
268,339
269,339
270,339
271,339
272,339
273,339
274,339
275,339
276,339
277,339
278,339
279,339
280,339
281,339
282,339
283,339
284,339
285,339
286,339
287,339
288,339
289,339
290,339
291,339
292,339
293,339
294,339
295,339
296,339
297,339
298,339
299,339

